Extractions of $|V_{ub}|/|V_{cb}|$ from a combined study of the exclusive $b\to u(c) \ell\nu_{\ell}$ decays

We have extracted the ratio $|V_{ub}|/|V_{cb}|$ from a combined study of the available inputs on $\bar{B}\to (\pi,\rho,\omega)\ell^- \bar{\nu}_{\ell}$ and $\bar{B}(\bar{B}_s)\to (D^{(\ast)}, D_s^{(\ast)})\ell^- \bar{\nu}_{\ell}$ ($\ell = \mu$ or $e$) decays. We have done our analysis with and without the inclusion of the available experimental results on the branching fraction $\mathcal{BR}(\bar{B}_s\to K^+\mu^-\bar{\nu}_{\mu})$ or the ratio of the rates $\Gamma(\bar{B}_s\to K^+ \ell^-\bar{\nu}_{\ell})/ \Gamma(\bar{B}_s \to D_s^+ \ell^- \bar{\nu}_{\ell})$. We have used all the available experimental data on the branching fractions in different $q^2$-bins, the available theory inputs on the form factors from lattice and the light cone sum rule (LCSR) approach; analysed the data in different possible scenarios and presented the results. From a combined analysis of all the $b\to c\ell^- \bar{\nu}_{\ell}$ exclusive decays, we have obtained $|V_{cb}|=(40.5 \pm 0.6)\times 10^{-3}$ and from all the $b\to u\ell^- \bar{\nu}_{\ell}$ modes, we obtain $|V_{ub}|=(3.46\pm 0.12)\times 10^{-3}$ which changes to $|V_{ub}|=(3.51 \pm 0.13)\times 10^{-3}$ after dropping $\mathcal{BR}(\bar{B}_s\to K^+\mu^-\bar{\nu}_{\mu})$. We hence report the values of the ratio $|V_{ub}|/|V_{cb}| = 0.085 \pm 0.003$ and $0.087 \pm 0.003$ with and without the input from $\bar{B}_s\to K^+\mu^-\bar{\nu}_{\mu}$ modes, respectively. We have also predicted the ratio $\Gamma(\bar{B}_s\to K^+ \ell^-\bar{\nu}_{\ell})/ \Gamma(\bar{B}_s \to D_s^+ \ell^- \bar{\nu}_{\ell})$ using the fit results. In addition, we provide the predictions of $\mathcal{BR}(\bar{B}_s\to K^+\mu^-\bar{\nu}_{\mu})$ and $\mathcal{BR}(\bar{B}\to (\rho,\omega)\ell^- \bar{\nu}_{\ell})$ in the Standard Model (SM) in small $q^2$-bins.

==> B2KPiLCSRLat.json <==
{
	"central":{
		"fplusB2Pi":{
			"a0":0.26713488911489,
			"a1":-0.653741069377655,
			"a2":-9.73139039693397e-2,
			"a3":0.46455486687659325
		},
		"f0B2Pi":{
			"a1":0.334725588793929,
			"a2":0.42037879529249683,
			"a3":0.40717016937602235
		},
		"fplusB2K":{
			"a0":0.26357071832121914,
			"a1":-0.5236404356766723,
			"a2":1.034501775050708
		},
		"f0B2K":{
			"a1":0.32021700211383053,
			"a2":0.43744098449744684
		},
		"Vub":3.4997364723705266e-3
	},
	"uncertainty":{
		"fplusB2Pi":{
			"a0":7.7567132256442526e-3,
			"a1":6.664615938444096e-2,
			"a2":0.21483097599154674,
			"a3":0.16244620668688103
		},
		"f0B2Pi":{
			"a1":6.490457288484724e-2,
			"a2":0.18539521753351473,
			"a3":0.17159941759829953
		},
		"fplusB2K":{
			"a0":1.3907708690230081e-2,
			"a1":0.14581495014794402,
			"a2":0.3966780671638174
		},
		"f0B2K":{
			"a1":0.10858159522500849,
			"a2":0.2184435015239821
		},
		"Vub":9.621609914634532e-5
	},
	"correlation":{
		"fplusB2PifplusB2Pi":{
			"a0a0":1.0,
			"a0a1":0.28574628547761105,
			"a0a2":0.19739757549803869,
			"a0a3":0.19202911494659886,
			"a1a0":0.28574628547761105,
			"a1a1":1.0000000000000002,
			"a1a2":0.9176261801745724,
			"a1a3":0.8702518205374179,
			"a2a0":0.19739757549803869,
			"a2a1":0.9176261801745724,
			"a2a2":0.9999999999999999,
			"a2a3":0.9850658268907936,
			"a3a0":0.19202911494659886,
			"a3a1":0.8702518205374179,
			"a3a2":0.9850658268907936,
			"a3a3":1.0
		},
		"fplusB2Pif0B2Pi":{
			"a0a1":0.761763054909699,
			"a0a2":0.6293963791713302,
			"a0a3":0.5405358468947288,
			"a1a1":0.47536771009146234,
			"a1a2":0.48366745453673116,
			"a1a3":0.4478889614177529,
			"a2a1":0.36856606393226776,
			"a2a2":0.38009898704220696,
			"a2a3":0.34770908087587976,
			"a3a1":0.3586230785229443,
			"a3a2":0.3487054143645297,
			"a3a3":0.2959434183672363
		},
		"fplusB2PifplusB2K":{
			"a0a0":0.26314634154217253,
			"a0a1":8.550629837247327e-2,
			"a0a2":2.9572834895664094e-2,
			"a1a0":-4.200957092867578e-2,
			"a1a1":-1.3650535849399053e-2,
			"a1a2":-4.721116440661072e-3,
			"a2a0":-5.3935092554491935e-2,
			"a2a1":-1.7525603465518656e-2,
			"a2a2":-6.061338842451865e-3,
			"a3a0":-4.85884356507224e-2,
			"a3a1":-1.578827268335811e-2,
			"a3a2":-5.460475909896235e-3
		},
		"fplusB2Pif0B2K":{
			"a0a1":0.21367832110748272,
			"a0a2":0.1843429886344736,
			"a1a1":-3.411236028503271e-2,
			"a1a2":-2.9429182205239282e-2,
			"a2a1":-4.3796044579966456e-2,
			"a2a2":-3.778342012241388e-2,
			"a3a1":-3.945448757423614e-2,
			"a3a2":-3.4037903533809644e-2
		},
		"fplusB2PiVub":{
			"a0":-0.6970248241118253,
			"a1":0.11127519839339385,
			"a2":0.1428636237310533,
			"a3":0.12870134409005857
		},
		"f0B2PifplusB2Pi":{
			"a1a0":0.761763054909699,
			"a1a1":0.47536771009146234,
			"a1a2":0.36856606393226776,
			"a1a3":0.3586230785229443,
			"a2a0":0.6293963791713302,
			"a2a1":0.48366745453673116,
			"a2a2":0.38009898704220696,
			"a2a3":0.3487054143645297,
			"a3a0":0.5405358468947288,
			"a3a1":0.4478889614177529,
			"a3a2":0.34770908087587976,
			"a3a3":0.2959434183672363
		},
		"f0B2Pif0B2Pi":{
			"a1a1":0.9999999999999998,
			"a1a2":0.9612943873938063,
			"a1a3":0.888015185898456,
			"a2a1":0.9612943873938063,
			"a2a2":1.0000000000000002,
			"a2a3":0.9782915327637697,
			"a3a1":0.888015185898456,
			"a3a2":0.9782915327637697,
			"a3a3":1.0
		},
		"f0B2PifplusB2K":{
			"a1a0":0.1668889554080343,
			"a1a1":5.422862165900975e-2,
			"a1a2":1.875530405582759e-2,
			"a2a0":0.12587852178906644,
			"a2a1":4.090277385844705e-2,
			"a2a2":1.4146493943529681e-2,
			"a3a0":0.10355124533606005,
			"a3a1":3.36477934021516e-2,
			"a3a2":1.1637322257707063e-2
		},
		"f0B2Pif0B2K":{
			"a1a1":0.1355160374982927,
			"a1a2":0.11691139212979205,
			"a2a1":0.1022150197719557,
			"a2a2":8.818218194451727e-2,
			"a3a1":8.40849755740541e-2,
			"a3a2":7.254116377714981e-2
		},
		"f0B2PiVub":{
			"a1":-0.44205726544595475,
			"a2":-0.3334283940646982,
			"a3":-0.2742876600189812
		},
		"fplusB2KfplusB2Pi":{
			"a0a0":0.26314634154217253,
			"a0a1":-4.200957092867578e-2,
			"a0a2":-5.3935092554491935e-2,
			"a0a3":-4.85884356507224e-2,
			"a1a0":8.550629837247327e-2,
			"a1a1":-1.3650535849399053e-2,
			"a1a2":-1.7525603465518656e-2,
			"a1a3":-1.578827268335811e-2,
			"a2a0":2.9572834895664094e-2,
			"a2a1":-4.721116440661072e-3,
			"a2a2":-6.061338842451865e-3,
			"a2a3":-5.460475909896235e-3
		},
		"fplusB2Kf0B2Pi":{
			"a0a1":0.1668889554080343,
			"a0a2":0.12587852178906644,
			"a0a3":0.10355124533606005,
			"a1a1":5.422862165900975e-2,
			"a1a2":4.090277385844705e-2,
			"a1a3":3.36477934021516e-2,
			"a2a1":1.875530405582759e-2,
			"a2a2":1.4146493943529681e-2,
			"a2a3":1.1637322257707063e-2
		},
		"fplusB2KfplusB2K":{
			"a0a0":1.0,
			"a0a1":0.7501950327785023,
			"a0a2":0.5514706087787752,
			"a1a0":0.7501950327785023,
			"a1a1":1.0,
			"a1a2":0.9255047653485036,
			"a2a0":0.5514706087787752,
			"a2a1":0.9255047653485036,
			"a2a2":1.0000000000000002
		},
		"fplusB2Kf0B2K":{
			"a0a1":0.928738585412328,
			"a0a2":0.842079148068438,
			"a1a1":0.7946004648317627,
			"a1a2":0.7539669365417689,
			"a2a1":0.591695671029707,
			"a2a2":0.5707831153054064
		},
		"fplusB2KVub":{
			"a0":-0.37752796451602927,
			"a1":-0.12267324753554562,
			"a2":-4.242721475677198e-2
		},
		"f0B2KfplusB2Pi":{
			"a1a0":0.21367832110748272,
			"a1a1":-3.411236028503271e-2,
			"a1a2":-4.3796044579966456e-2,
			"a1a3":-3.945448757423614e-2,
			"a2a0":0.1843429886344736,
			"a2a1":-2.9429182205239282e-2,
			"a2a2":-3.778342012241388e-2,
			"a2a3":-3.4037903533809644e-2
		},
		"f0B2Kf0B2Pi":{
			"a1a1":0.1355160374982927,
			"a1a2":0.1022150197719557,
			"a1a3":8.40849755740541e-2,
			"a2a1":0.11691139212979205,
			"a2a2":8.818218194451727e-2,
			"a2a3":7.254116377714981e-2
		},
		"f0B2KfplusB2K":{
			"a1a0":0.928738585412328,
			"a1a1":0.7946004648317627,
			"a1a2":0.591695671029707,
			"a2a0":0.842079148068438,
			"a2a1":0.7539669365417689,
			"a2a2":0.5707831153054064
		},
		"f0B2Kf0B2K":{
			"a1a1":0.9999999999999999,
			"a1a2":0.9733069679292615,
			"a2a1":0.9733069679292615,
			"a2a2":1.0
		},
		"f0B2KVub":{
			"a1":-0.30655773241136136,
			"a2":-0.26447124065508476
		},
		"VubfplusB2Pi":{
			"a0":-0.6970248241118253,
			"a1":0.11127519839339385,
			"a2":0.1428636237310533,
			"a3":0.12870134409005857
		},
		"Vubf0B2Pi":{
			"a1":-0.44205726544595475,
			"a2":-0.3334283940646982,
			"a3":-0.2742876600189812
		},
		"VubfplusB2K":{
			"a0":-0.37752796451602927,
			"a1":-0.12267324753554562,
			"a2":-4.242721475677198e-2
		},
		"Vubf0B2K":{
			"a1":-0.30655773241136136,
			"a2":-0.26447124065508476
		},
		"VubVub":{
			"aa":0.9999999999999998
		}
	}
}

==> Vcbcomb.json <==
{
	"central":{
		"fplusB2D":{
			"a0":1.5779606207202125e-2,
			"a1":-3.5246872637649834e-2,
			"a2":-8.580134303667313e-2
		},
		"f0B2D":{
			"a0":7.761596449661427e-2,
			"a1":-0.1990024517797408
		},
		"fplusBs2Ds":{
			"a0":6.852972121949267e-3,
			"a1":-8.098613907123626e-3,
			"a2":-0.14179788763077023
		},
		"f0Bs2Ds":{
			"a0":4.537393019904775e-2,
			"a1":-7.924120087897159e-2
		},
		"fB2Dst":{
			"a0":1.2094445923685308e-2,
			"a1":1.3814847475215195e-2,
			"a2":-0.4066027327731777
		},
		"gB2Dst":{
			"a0":3.177979274757458e-2,
			"a1":-0.14131983811965973,
			"a2":-0.31877095393548105
		},
		"f1B2Dst":{
			"a1":1.0205179294691196e-3,
			"a2":2.601131495511722e-3
		},
		"f2B2Dst":{
			"a0":5.210287048126318e-2,
			"a1":-0.17090496217132564
		},
		"fBs2Dsst":{
			"a0":5.661205232714832e-3,
			"a1":7.23092175455929e-3,
			"a2":1.544644746911852e-2
		},
		"gBs2Dsst":{
			"a0":1.2289373820803683e-2,
			"a1":6.433455452040782e-3,
			"a2":-6.994044249223176e-2
		},
		"f1Bs2Dsst":{
			"a1":3.1519824503196776e-3,
			"a2":-1.0853846989671364e-2
		},
		"f2Bs2Dsst":{
			"a0":2.734131700458998e-2,
			"a1":1.7599733541996936e-2
		},
		"Vcb":4.0545812755061764e-2
	},
	"uncertainty":{
		"fplusB2D":{
			"a0":1.0930102452666975e-4,
			"a1":2.941037881690946e-3,
			"a2":2.201102750250973e-2
		},
		"f0B2D":{
			"a0":5.466515916376432e-4,
			"a1":1.3664763346323577e-2
		},
		"fplusBs2Ds":{
			"a0":3.141499891166538e-5,
			"a1":8.140530006906688e-4,
			"a2":7.3694928329318485e-3
		},
		"f0Bs2Ds":{
			"a0":1.6002490499116505e-4,
			"a1":6.38084438028273e-3
		},
		"fB2Dst":{
			"a0":1.8210696986624528e-4,
			"a1":8.853881094149628e-3,
			"a2":0.18393441677114986
		},
		"gB2Dst":{
			"a0":9.758845720420411e-4,
			"a1":6.179393272866295e-2,
			"a2":1.4008433341855433
		},
		"f1B2Dst":{
			"a1":1.3906496347272604e-3,
			"a2":2.5615581549053842e-2
		},
		"f2B2Dst":{
			"a0":1.360120313134542e-3,
			"a1":5.857977806042479e-2
		},
		"fBs2Dsst":{
			"a0":1.442275516720259e-4,
			"a1":5.641617439005801e-3,
			"a2":5.373688704433364e-2
		},
		"gBs2Dsst":{
			"a0":1.5073003899113227e-3,
			"a1":2.7015853908476606e-2,
			"a2":8.94854329330351e-2
		},
		"f1Bs2Dsst":{
			"a1":1.1665103388474325e-3,
			"a2":1.8181800801976473e-2
		},
		"f2Bs2Dsst":{
			"a0":1.717729403182939e-3,
			"a1":2.9247688334242013e-2
		},
		"Vcb":6.056330946317063e-4
	},
	"correlation":{
		"fplusB2DfplusB2D":{
			"a0a0":0.9999999999999999,
			"a0a1":0.19703013619879683,
			"a0a2":-0.26225026747099023,
			"a1a0":0.19703013619879683,
			"a1a1":1.0,
			"a1a2":-0.3998295048947575,
			"a2a0":-0.26225026747099023,
			"a2a1":-0.3998295048947575,
			"a2a2":1.0
		},
		"fplusB2Df0B2D":{
			"a0a0":0.7922835368532533,
			"a0a1":0.12383619743692678,
			"a1a0":0.26412517150683124,
			"a1a1":0.7194525118205696,
			"a2a0":-0.25142275592583047,
			"a2a1":5.95736247129554e-3
		},
		"fplusB2DfplusBs2Ds":{
			"a0a0":8.316124833579325e-3,
			"a0a1":1.536519071379178e-2,
			"a0a2":4.848361492943754e-3,
			"a1a0":8.939924691102857e-3,
			"a1a1":1.6517753679476176e-2,
			"a1a2":5.212050288749229e-3,
			"a2a0":-2.172256316972671e-3,
			"a2a1":-4.0135381085752535e-3,
			"a2a2":-1.2664384407424386e-3
		},
		"fplusB2Df0Bs2Ds":{
			"a0a0":4.9264603649892295e-3,
			"a0a1":1.5328585543230678e-2,
			"a1a0":5.29599633318507e-3,
			"a1a1":1.647840331193736e-2,
			"a2a0":-1.2868439283798662e-3,
			"a2a1":-4.003974882530922e-3
		},
		"fplusB2DfB2Dst":{
			"a0a0":0.1483207487747753,
			"a0a1":1.9889494879609844e-2,
			"a0a2":-7.68609671354837e-3,
			"a1a0":0.16133909095663432,
			"a1a1":1.825716409323277e-2,
			"a1a2":-3.662171786182482e-3,
			"a2a0":-3.7899640551053666e-2,
			"a2a1":-6.5871800773556755e-3,
			"a2a2":4.057434003145724e-3
		},
		"fplusB2DgB2Dst":{
			"a0a0":4.274867876718136e-2,
			"a0a1":1.34860969278403e-3,
			"a0a2":2.0836811131488157e-2,
			"a1a0":4.333244617803442e-2,
			"a1a1":-4.689444736885527e-3,
			"a1a2":3.272516374442499e-2,
			"a2a0":-1.2335759960148846e-2,
			"a2a1":-3.086630509326674e-3,
			"a2a2":-8.428014308332035e-4
		},
		"fplusB2Df1B2Dst":{
			"a0a1":4.302246714205833e-2,
			"a0a2":-4.0486438411448285e-2,
			"a1a1":4.720990738359946e-2,
			"a1a2":-4.619100691034568e-2,
			"a2a1":-1.0809668502693657e-2,
			"a2a2":9.386506491176628e-3
		},
		"fplusB2Df2B2Dst":{
			"a0a0":9.571605619737873e-2,
			"a0a1":1.802872424331504e-2,
			"a1a0":0.10468735220048121,
			"a1a1":1.7362054356631355e-2,
			"a2a0":-2.4203865532610724e-2,
			"a2a1":-5.608394598524237e-3
		},
		"fplusB2DfBs2Dsst":{
			"a0a0":4.643038420963738e-2,
			"a0a1":1.0839043049954238e-3,
			"a0a2":-2.5579623680787125e-4,
			"a1a0":4.99131543884389e-2,
			"a1a1":1.1652365737804488e-3,
			"a1a2":-2.749932480804481e-4,
			"a2a0":-1.2128104282277657e-2,
			"a2a1":-2.8315334926202053e-4,
			"a2a2":6.690321290355522e-5
		},
		"fplusB2DgBs2Dsst":{
			"a0a0":5.827825161532037e-3,
			"a0a1":1.3876631000198834e-3,
			"a0a2":2.537786227381205e-4,
			"a1a0":6.264915072464241e-3,
			"a1a1":1.4918638003097652e-3,
			"a1a2":2.7291804774148056e-4,
			"a2a0":-1.5223509998572061e-3,
			"a2a1":-3.623756535730518e-4,
			"a2a2":-6.619102396783832e-5
		},
		"fplusB2Df1Bs2Dsst":{
			"a0a1":1.2087813226681178e-3,
			"a0a2":-1.207153112143102e-3,
			"a1a1":1.2994414134764659e-3,
			"a1a2":-1.297677501773075e-3,
			"a2a1":-3.1566969120125647e-4,
			"a2a2":3.152444323182325e-4
		},
		"fplusB2Df2Bs2Dsst":{
			"a0a0":1.048780435606737e-2,
			"a0a1":6.604095000512946e-3,
			"a1a0":1.1274508445171324e-2,
			"a1a1":7.099472439691669e-3,
			"a2a0":-2.7394634940866736e-3,
			"a2a1":-1.725105279130791e-3
		},
		"fplusB2DVcb":{
			"a0":-0.19459568131805322,
			"a1":-0.2091924096538875,
			"a2":5.0830444800926744e-2
		},
		"f0B2DfplusB2D":{
			"a0a0":0.7922835368532533,
			"a0a1":0.26412517150683124,
			"a0a2":-0.25142275592583047,
			"a1a0":0.12383619743692678,
			"a1a1":0.7194525118205696,
			"a1a2":5.95736247129554e-3
		},
		"f0B2Df0B2D":{
			"a0a0":1.0,
			"a0a1":-8.393361871016906e-2,
			"a1a0":-8.393361871016906e-2,
			"a1a1":0.9999999999999999
		},
		"f0B2DfplusBs2Ds":{
			"a0a0":7.396843446171639e-3,
			"a0a1":1.3666690715897947e-2,
			"a0a2":4.31241121857508e-3,
			"a1a0":7.265843705791429e-3,
			"a1a1":1.342466045009247e-2,
			"a1a2":4.236053710610538e-3
		},
		"f0B2Df0Bs2Ds":{
			"a0a0":4.38187938803347e-3,
			"a0a1":1.3634132300461094e-2,
			"a1a0":4.304272290952963e-3,
			"a1a1":1.3392678964668735e-2
		},
		"f0B2DfB2Dst":{
			"a0a0":0.13212755013465674,
			"a0a1":1.7356657943787573e-2,
			"a0a2":-6.34430671816175e-3,
			"a1a0":0.13150852958592996,
			"a1a1":1.4208392164892128e-2,
			"a1a2":-2.0487383182039224e-3
		},
		"f0B2DgB2Dst":{
			"a0a0":3.774247215833415e-2,
			"a0a1":5.430123832305835e-4,
			"a0a2":1.963785055560253e-2,
			"a1a0":3.468904185647318e-2,
			"a1a1":-5.049259419745068e-3,
			"a1a2":2.867927113685606e-2
		},
		"f0B2Df1B2Dst":{
			"a0a1":3.8369439188882144e-2,
			"a0a2":-3.629638785320215e-2,
			"a1a1":3.856315077257727e-2,
			"a1a2":-3.8079348015536536e-2
		},
		"f0B2Df2B2Dst":{
			"a0a0":8.532707249491632e-2,
			"a0a1":1.581985806190455e-2,
			"a1a0":8.544492385734377e-2,
			"a1a1":1.3703809874597243e-2
		},
		"f0B2DfBs2Dsst":{
			"a0a0":4.129787631370625e-2,
			"a0a1":9.640891748457325e-4,
			"a0a2":-2.27528146640564e-4,
			"a1a0":4.05664585041119e-2,
			"a1a1":9.470292399453188e-4,
			"a1a2":-2.2345777983052512e-4
		},
		"f0B2DgBs2Dsst":{
			"a0a0":5.1836132235980005e-3,
			"a0a1":1.2342557761163173e-3,
			"a0a2":2.257128721863452e-4,
			"a1a0":5.091707275534741e-3,
			"a1a1":1.2125736078515352e-3,
			"a1a2":2.21886183581505e-4
		},
		"f0B2Df1Bs2Dsst":{
			"a0a1":1.075154671369951e-3,
			"a0a2":-1.07370542378716e-3,
			"a1a1":1.0561419253293882e-3,
			"a1a2":-1.0547069489971427e-3
		},
		"f0B2Df2Bs2Dsst":{
			"a0a0":9.328458281342492e-3,
			"a0a1":5.874067955199071e-3,
			"a1a0":9.163281088048992e-3,
			"a1a1":5.770010749742847e-3
		},
		"f0B2DVcb":{
			"a0":-0.17308468149336761,
			"a1":-0.1700192119007722
		},
		"fplusBs2DsfplusB2D":{
			"a0a0":8.316124833579325e-3,
			"a0a1":8.939924691102857e-3,
			"a0a2":-2.172256316972671e-3,
			"a1a0":1.536519071379178e-2,
			"a1a1":1.6517753679476176e-2,
			"a1a2":-4.0135381085752535e-3,
			"a2a0":4.848361492943754e-3,
			"a2a1":5.212050288749229e-3,
			"a2a2":-1.2664384407424386e-3
		},
		"fplusBs2Dsf0B2D":{
			"a0a0":7.396843446171639e-3,
			"a0a1":7.265843705791429e-3,
			"a1a0":1.3666690715897947e-2,
			"a1a1":1.342466045009247e-2,
			"a2a0":4.31241121857508e-3,
			"a2a1":4.236053710610538e-3
		},
		"fplusBs2DsfplusBs2Ds":{
			"a0a0":1.0000000000000002,
			"a0a1":-0.10525470023522984,
			"a0a2":2.3221857409924836e-2,
			"a1a0":-0.10525470023522984,
			"a1a1":1.0,
			"a1a2":0.1420924453083877,
			"a2a0":2.3221857409924836e-2,
			"a2a1":0.1420924453083877,
			"a2a2":1.0
		},
		"fplusBs2Dsf0Bs2Ds":{
			"a0a0":0.5808603794124649,
			"a0a1":0.1460195107866846,
			"a1a0":-5.889023693469112e-2,
			"a1a1":0.8641031905501659,
			"a2a0":3.91320903431263e-2,
			"a2a1":-9.063323551752878e-3
		},
		"fplusBs2DsfB2Dst":{
			"a0a0":3.1483909512196415e-2,
			"a0a1":6.165482293385916e-3,
			"a0a2":-4.334867142877571e-3,
			"a1a0":5.817087666139332e-2,
			"a1a1":1.1391540740740136e-2,
			"a1a2":-8.009220779292633e-3,
			"a2a0":1.8355321615993573e-2,
			"a2a1":3.594596148782318e-3,
			"a2a2":-2.527336774254173e-3
		},
		"fplusBs2DsgB2Dst":{
			"a0a0":1.0897344222577899e-2,
			"a0a1":3.82791817747414e-3,
			"a0a2":-1.3643574398723732e-3,
			"a1a0":2.0134354899447645e-2,
			"a1a1":7.072371893854084e-3,
			"a1a2":-2.5205606831410856e-3,
			"a2a0":6.3532247238370695e-3,
			"a2a1":2.2317037259783406e-3,
			"a2a2":-7.954254522562448e-4
		},
		"fplusBs2Dsf1B2Dst":{
			"a0a1":8.895631889513629e-3,
			"a0a2":-7.356373936505347e-3,
			"a1a1":1.6435905944703077e-2,
			"a1a2":-1.3591944805073293e-2,
			"a2a1":5.186267356038718e-3,
			"a2a2":-4.288860775233381e-3
		},
		"fplusBs2Dsf2B2Dst":{
			"a0a0":1.998951688064112e-2,
			"a0a1":5.120835995336157e-3,
			"a1a0":3.6933402918588355e-2,
			"a1a1":9.461383988606107e-3,
			"a2a0":1.1653996723678287e-2,
			"a2a1":2.985544033934897e-3
		},
		"fplusBs2DsfBs2Dsst":{
			"a0a0":7.417688990068733e-2,
			"a0a1":-4.022624530995797e-3,
			"a0a2":-3.7016817224970995e-3,
			"a1a0":0.12536849815675136,
			"a1a1":-1.867764944332716e-2,
			"a1a2":1.7810987000076472e-3,
			"a2a0":7.725159498339128e-2,
			"a2a1":-1.5941655288523846e-2,
			"a2a2":2.005878059790076e-3
		},
		"fplusBs2DsgBs2Dsst":{
			"a0a0":3.2198245750632787e-3,
			"a0a1":3.3212187745827624e-3,
			"a0a2":2.6305370494799705e-3,
			"a1a0":1.350866460379469e-2,
			"a1a1":9.696913965302766e-3,
			"a1a2":6.671643103548397e-3,
			"a2a0":8.310038021868565e-3,
			"a2a1":7.0081873874253955e-3,
			"a2a2":4.916915061946872e-3
		},
		"fplusBs2Dsf1Bs2Dsst":{
			"a0a1":-3.950031317877718e-3,
			"a0a2":-6.228313277896488e-4,
			"a1a1":-6.022750128572755e-2,
			"a1a2":-2.5169296978924536e-2,
			"a2a1":-4.997461539162033e-2,
			"a2a2":-2.0477857758517938e-2
		},
		"fplusBs2Dsf2Bs2Dsst":{
			"a0a0":1.3743088448195195e-2,
			"a0a1":8.99205948991781e-3,
			"a1a0":-5.032439353676502e-3,
			"a1a1":-2.5601225785241082e-2,
			"a2a0":-9.886392580888933e-3,
			"a2a1":-2.4947463598582714e-2
		},
		"fplusBs2DsVcb":{
			"a0":-4.273538197729622e-2,
			"a1":-7.895949325805383e-2,
			"a2":-2.491503668762521e-2
		},
		"f0Bs2DsfplusB2D":{
			"a0a0":4.9264603649892295e-3,
			"a0a1":5.29599633318507e-3,
			"a0a2":-1.2868439283798662e-3,
			"a1a0":1.5328585543230678e-2,
			"a1a1":1.647840331193736e-2,
			"a1a2":-4.003974882530922e-3
		},
		"f0Bs2Dsf0B2D":{
			"a0a0":4.38187938803347e-3,
			"a0a1":4.304272290952963e-3,
			"a1a0":1.3634132300461094e-2,
			"a1a1":1.3392678964668735e-2
		},
		"f0Bs2DsfplusBs2Ds":{
			"a0a0":0.5808603794124649,
			"a0a1":-5.889023693469112e-2,
			"a0a2":3.91320903431263e-2,
			"a1a0":0.1460195107866846,
			"a1a1":0.8641031905501659,
			"a1a2":-9.063323551752878e-3
		},
		"f0Bs2Dsf0Bs2Ds":{
			"a0a0":1.0000000000000002,
			"a0a1":-9.088182199167685e-2,
			"a1a0":-9.088182199167685e-2,
			"a1a1":0.9999999999999999
		},
		"f0Bs2DsfB2Dst":{
			"a0a0":1.8651019834257324e-2,
			"a0a1":3.6524543703781854e-3,
			"a0a2":-2.568004078112608e-3,
			"a1a0":5.803229968005766e-2,
			"a1a1":1.1364364757319183e-2,
			"a1a2":-7.990099256326117e-3
		},
		"f0Bs2DsgB2Dst":{
			"a0a0":6.455565804846557e-3,
			"a0a1":2.2677817107675537e-3,
			"a0a2":-8.083926881667799e-4,
			"a1a0":2.0086393655306848e-2,
			"a1a1":7.055412826843485e-3,
			"a1a2":-2.514428608075595e-3
		},
		"f0Bs2Dsf1B2Dst":{
			"a0a1":5.269767484756811e-3,
			"a0a2":-4.357895707892008e-3,
			"a1a1":1.6396736437959695e-2,
			"a1a2":-1.355956675198679e-2
		},
		"f0Bs2Dsf2B2Dst":{
			"a0a0":1.1841753415888697e-2,
			"a0a1":3.033619307737945e-3,
			"a1a0":3.684542644336517e-2,
			"a1a1":9.43879846872822e-3
		},
		"f0Bs2DsfBs2Dsst":{
			"a0a0":4.483985394131934e-2,
			"a0a1":-2.7178482416808634e-3,
			"a0a2":-2.09813336867896e-3,
			"a1a0":0.12118813866642235,
			"a1a1":-1.5692761899368395e-2,
			"a1a2":4.248018859970935e-4
		},
		"f0Bs2DsgBs2Dsst":{
			"a0a0":2.0624739979506687e-3,
			"a0a1":2.093343738665614e-3,
			"a0a2":1.643130420246233e-3,
			"a1a0":1.1889977702946036e-2,
			"a1a1":8.632297293535299e-3,
			"a1a2":6.010164944171708e-3
		},
		"f0Bs2Dsf1Bs2Dsst":{
			"a0a1":-3.4936710767127723e-3,
			"a0a2":-8.532076564101721e-4,
			"a1a1":-4.85967565941398e-2,
			"a1a2":-2.0115350689734225e-2
		},
		"f0Bs2Dsf2Bs2Dsst":{
			"a0a0":7.7241527624194286e-3,
			"a0a1":4.609396196768782e-3,
			"a1a0":2.1296845907108883e-4,
			"a1a1":-1.7506966805375234e-2
		},
		"f0Bs2DsVcb":{
			"a0":-2.5316397658805792e-2,
			"a1":-7.877136863448647e-2
		},
		"fB2DstfplusB2D":{
			"a0a0":0.1483207487747753,
			"a0a1":0.16133909095663432,
			"a0a2":-3.7899640551053666e-2,
			"a1a0":1.9889494879609844e-2,
			"a1a1":1.825716409323277e-2,
			"a1a2":-6.5871800773556755e-3,
			"a2a0":-7.68609671354837e-3,
			"a2a1":-3.662171786182482e-3,
			"a2a2":4.057434003145724e-3
		},
		"fB2Dstf0B2D":{
			"a0a0":0.13212755013465674,
			"a0a1":0.13150852958592996,
			"a1a0":1.7356657943787573e-2,
			"a1a1":1.4208392164892128e-2,
			"a2a0":-6.34430671816175e-3,
			"a2a1":-2.0487383182039224e-3
		},
		"fB2DstfplusBs2Ds":{
			"a0a0":3.1483909512196415e-2,
			"a0a1":5.817087666139332e-2,
			"a0a2":1.8355321615993573e-2,
			"a1a0":6.165482293385916e-3,
			"a1a1":1.1391540740740136e-2,
			"a1a2":3.594596148782318e-3,
			"a2a0":-4.334867142877571e-3,
			"a2a1":-8.009220779292633e-3,
			"a2a2":-2.527336774254173e-3
		},
		"fB2Dstf0Bs2Ds":{
			"a0a0":1.8651019834257324e-2,
			"a0a1":5.803229968005766e-2,
			"a1a0":3.6524543703781854e-3,
			"a1a1":1.1364364757319183e-2,
			"a2a0":-2.568004078112608e-3,
			"a2a1":-7.990099256326117e-3
		},
		"fB2DstfB2Dst":{
			"a0a0":1.0,
			"a0a1":-0.2725601582293861,
			"a0a2":0.20927727074385488,
			"a1a0":-0.2725601582293861,
			"a1a1":1.0000000000000002,
			"a1a2":-0.9091961454772212,
			"a2a0":0.20927727074385488,
			"a2a1":-0.9091961454772212,
			"a2a2":0.9999999999999998
		},
		"fB2DstgB2Dst":{
			"a0a0":0.2379074662922777,
			"a0a1":-3.0216436480943805e-2,
			"a0a2":9.083343988039504e-2,
			"a1a0":-8.276464676565871e-2,
			"a1a1":0.24122659820122788,
			"a1a2":-0.2151395978992764,
			"a2a0":6.944329381786359e-2,
			"a2a1":-0.26781473890568214,
			"a2a2":0.24833167741127535
		},
		"fB2Dstf1B2Dst":{
			"a0a1":-0.17889352725404206,
			"a0a2":0.10536934342098116,
			"a1a1":0.6325161643345827,
			"a1a2":-0.4709663892098105,
			"a2a1":-0.47981542804708177,
			"a2a2":0.35134195133945
		},
		"fB2Dstf2B2Dst":{
			"a0a0":0.6239731123162533,
			"a0a1":-0.13717739553221592,
			"a1a0":-0.3268304411926346,
			"a1a1":0.5789629680262867,
			"a2a0":0.3085952852870725,
			"a2a1":-0.5366442923310205
		},
		"fB2DstfBs2Dsst":{
			"a0a0":0.17578018517707694,
			"a0a1":4.103452669408987e-3,
			"a0a2":-9.682309857125941e-4,
			"a1a0":3.442307651356841e-2,
			"a1a1":8.033885548824879e-4,
			"a1a2":-1.896543984560381e-4,
			"a2a0":-2.420244455561619e-2,
			"a2a1":-5.647588867154075e-4,
			"a2a2":1.3333907243495848e-4
		},
		"fB2DstgBs2Dsst":{
			"a0a0":2.206343614315063e-2,
			"a0a1":5.253600869206036e-3,
			"a0a2":9.608437021074808e-4,
			"a1a0":4.321225665511577e-3,
			"a1a1":1.027776135539093e-3,
			"a1a2":1.8725266008059197e-4,
			"a2a0":-3.0384213094302843e-3,
			"a2a1":-7.221835425335359e-4,
			"a2a2":-1.3128038000739448e-4
		},
		"fB2Dstf1Bs2Dsst":{
			"a0a1":4.576480111026864e-3,
			"a0a2":-4.570331238754107e-3,
			"a1a1":8.960952039399844e-4,
			"a1a2":-8.950784861675796e-4,
			"a2a1":-6.300053055692384e-4,
			"a2a2":6.293702221869642e-4
		},
		"fB2Dstf2Bs2Dsst":{
			"a0a0":3.970579138966555e-2,
			"a0a1":2.5002229262256582e-2,
			"a1a0":7.775125728464384e-3,
			"a1a1":4.896490104607109e-3,
			"a2a0":-5.466404269540016e-3,
			"a2a1":-3.442785257626909e-3
		},
		"fB2DstVcb":{
			"a0":-0.7367172018930279,
			"a1":-0.14427189218776829,
			"a2":0.10143595689234025
		},
		"gB2DstfplusB2D":{
			"a0a0":4.274867876718136e-2,
			"a0a1":4.333244617803442e-2,
			"a0a2":-1.2335759960148846e-2,
			"a1a0":1.34860969278403e-3,
			"a1a1":-4.689444736885527e-3,
			"a1a2":-3.086630509326674e-3,
			"a2a0":2.0836811131488157e-2,
			"a2a1":3.272516374442499e-2,
			"a2a2":-8.428014308332035e-4
		},
		"gB2Dstf0B2D":{
			"a0a0":3.774247215833415e-2,
			"a0a1":3.468904185647318e-2,
			"a1a0":5.430123832305835e-4,
			"a1a1":-5.049259419745068e-3,
			"a2a0":1.963785055560253e-2,
			"a2a1":2.867927113685606e-2
		},
		"gB2DstfplusBs2Ds":{
			"a0a0":1.0897344222577899e-2,
			"a0a1":2.0134354899447645e-2,
			"a0a2":6.3532247238370695e-3,
			"a1a0":3.82791817747414e-3,
			"a1a1":7.072371893854084e-3,
			"a1a2":2.2317037259783406e-3,
			"a2a0":-1.3643574398723732e-3,
			"a2a1":-2.5205606831410856e-3,
			"a2a2":-7.954254522562448e-4
		},
		"gB2Dstf0Bs2Ds":{
			"a0a0":6.455565804846557e-3,
			"a0a1":2.0086393655306848e-2,
			"a1a0":2.2677817107675537e-3,
			"a1a1":7.055412826843485e-3,
			"a2a0":-8.083926881667799e-4,
			"a2a1":-2.514428608075595e-3
		},
		"gB2DstfB2Dst":{
			"a0a0":0.2379074662922777,
			"a0a1":-8.276464676565871e-2,
			"a0a2":6.944329381786359e-2,
			"a1a0":-3.0216436480943805e-2,
			"a1a1":0.24122659820122788,
			"a1a2":-0.26781473890568214,
			"a2a0":9.083343988039504e-2,
			"a2a1":-0.2151395978992764,
			"a2a2":0.24833167741127535
		},
		"gB2DstgB2Dst":{
			"a0a0":1.0,
			"a0a1":-0.46701002350557785,
			"a0a2":7.703944156688483e-2,
			"a1a0":-0.46701002350557785,
			"a1a1":1.0,
			"a1a2":-0.8646718958872257,
			"a2a0":7.703944156688483e-2,
			"a2a1":-0.8646718958872257,
			"a2a2":0.9999999999999999
		},
		"gB2Dstf1B2Dst":{
			"a0a1":2.6238015992274755e-2,
			"a0a2":1.1644075664413904e-2,
			"a1a1":9.578945152931025e-2,
			"a1a2":-8.852177911488837e-3,
			"a2a1":-2.845664140221172e-2,
			"a2a2":-8.931221894167946e-2
		},
		"gB2Dstf2B2Dst":{
			"a0a0":0.373931332080096,
			"a0a1":-0.23165415498137126,
			"a1a0":-0.13791723088400365,
			"a1a1":0.3878656740458149,
			"a2a0":0.10338564838203704,
			"a2a1":-0.28010553560483353
		},
		"gB2DstfBs2Dsst":{
			"a0a0":6.084176290028321e-2,
			"a0a1":1.420412672899443e-3,
			"a0a2":-3.352989369285014e-4,
			"a1a0":2.137248438367327e-2,
			"a1a1":4.972527734363444e-4,
			"a1a2":-1.1625063119627056e-4,
			"a2a0":-7.618081801583425e-3,
			"a2a1":-1.7591119721894192e-4,
			"a2a2":4.028923235397884e-5
		},
		"gB2DstgBs2Dsst":{
			"a0a0":7.63667014013383e-3,
			"a0a1":1.8184656015190657e-3,
			"a0a2":3.326165150747899e-4,
			"a1a0":2.6847196658181397e-3,
			"a1a1":6.345353167707449e-4,
			"a1a2":1.1304847621733153e-4,
			"a2a0":-9.586708863114795e-4,
			"a2a1":-2.227331008227346e-4,
			"a2a2":-3.7213010171310894e-5
		},
		"gB2Dstf1Bs2Dsst":{
			"a0a1":1.583910629310183e-3,
			"a0a2":-1.581717717511539e-3,
			"a1a1":5.57477756815537e-4,
			"a1a2":-5.577588227444962e-4,
			"a2a1":-1.995280686528409e-4,
			"a2a2":2.0044138632845795e-4
		},
		"gB2Dstf2Bs2Dsst":{
			"a0a0":1.3743093466603728e-2,
			"a0a1":8.653940626615087e-3,
			"a1a0":4.827345183699246e-3,
			"a1a1":3.0396753897079395e-3,
			"a2a0":-1.7204023707126524e-3,
			"a2a1":-1.0832737567544875e-3
		},
		"gB2DstVcb":{
			"a0":-0.25499557340088835,
			"a1":-8.957585965695479e-2,
			"a2":3.192956540246201e-2
		},
		"f1B2DstfplusB2D":{
			"a1a0":4.302246714205833e-2,
			"a1a1":4.720990738359946e-2,
			"a1a2":-1.0809668502693657e-2,
			"a2a0":-4.0486438411448285e-2,
			"a2a1":-4.619100691034568e-2,
			"a2a2":9.386506491176628e-3
		},
		"f1B2Dstf0B2D":{
			"a1a0":3.8369439188882144e-2,
			"a1a1":3.856315077257727e-2,
			"a2a0":-3.629638785320215e-2,
			"a2a1":-3.8079348015536536e-2
		},
		"f1B2DstfplusBs2Ds":{
			"a1a0":8.895631889513629e-3,
			"a1a1":1.6435905944703077e-2,
			"a1a2":5.186267356038718e-3,
			"a2a0":-7.356373936505347e-3,
			"a2a1":-1.3591944805073293e-2,
			"a2a2":-4.288860775233381e-3
		},
		"f1B2Dstf0Bs2Ds":{
			"a1a0":5.269767484756811e-3,
			"a1a1":1.6396736437959695e-2,
			"a2a0":-4.357895707892008e-3,
			"a2a1":-1.355956675198679e-2
		},
		"f1B2DstfB2Dst":{
			"a1a0":-0.17889352725404206,
			"a1a1":0.6325161643345827,
			"a1a2":-0.47981542804708177,
			"a2a0":0.10536934342098116,
			"a2a1":-0.4709663892098105,
			"a2a2":0.35134195133945
		},
		"f1B2DstgB2Dst":{
			"a1a0":2.6238015992274755e-2,
			"a1a1":9.578945152931025e-2,
			"a1a2":-2.845664140221172e-2,
			"a2a0":1.1644075664413904e-2,
			"a2a1":-8.852177911488837e-3,
			"a2a2":-8.931221894167946e-2
		},
		"f1B2Dstf1B2Dst":{
			"a1a1":1.0000000000000002,
			"a1a2":-0.9459160186478717,
			"a2a1":-0.9459160186478717,
			"a2a2":1.0
		},
		"f1B2Dstf2B2Dst":{
			"a1a0":2.8646230327198725e-2,
			"a1a1":0.450786070933094,
			"a2a0":-0.10198763777599458,
			"a2a1":-0.35765478272346496
		},
		"f1B2DstfBs2Dsst":{
			"a1a0":4.96658922708898e-2,
			"a1a1":1.1594580501013791e-3,
			"a1a2":-2.7376984225733494e-4,
			"a2a0":-4.107187393893388e-2,
			"a2a1":-9.590388531705203e-4,
			"a2a2":2.2658652821383048e-4
		},
		"f1B2DstgBs2Dsst":{
			"a1a0":6.234116041024242e-3,
			"a1a1":1.4840535095952943e-3,
			"a1a2":2.711723703433499e-4,
			"a2a0":-5.1551364780950786e-3,
			"a2a1":-1.2277671573743276e-3,
			"a2a2":-2.246961888363457e-4
		},
		"f1B2Dstf1Bs2Dsst":{
			"a1a1":1.2928775420498573e-3,
			"a1a2":-1.2911602308745735e-3,
			"a2a1":-1.0690327580196966e-3,
			"a2a2":1.067484228671982e-3
		},
		"f1B2Dstf2Bs2Dsst":{
			"a1a0":1.1218486284729979e-2,
			"a1a1":7.064418046802629e-3,
			"a2a0":-9.277342234009917e-3,
			"a2a1":-5.842024834592195e-3
		},
		"f1B2DstVcb":{
			"a1":-0.20815622957636498,
			"a2":0.1721374409531456
		},
		"f2B2DstfplusB2D":{
			"a0a0":9.571605619737873e-2,
			"a0a1":0.10468735220048121,
			"a0a2":-2.4203865532610724e-2,
			"a1a0":1.802872424331504e-2,
			"a1a1":1.7362054356631355e-2,
			"a1a2":-5.608394598524237e-3
		},
		"f2B2Dstf0B2D":{
			"a0a0":8.532707249491632e-2,
			"a0a1":8.544492385734377e-2,
			"a1a0":1.581985806190455e-2,
			"a1a1":1.3703809874597243e-2
		},
		"f2B2DstfplusBs2Ds":{
			"a0a0":1.998951688064112e-2,
			"a0a1":3.6933402918588355e-2,
			"a0a2":1.1653996723678287e-2,
			"a1a0":5.120835995336157e-3,
			"a1a1":9.461383988606107e-3,
			"a1a2":2.985544033934897e-3
		},
		"f2B2Dstf0Bs2Ds":{
			"a0a0":1.1841753415888697e-2,
			"a0a1":3.684542644336517e-2,
			"a1a0":3.033619307737945e-3,
			"a1a1":9.43879846872822e-3
		},
		"f2B2DstfB2Dst":{
			"a0a0":0.6239731123162533,
			"a0a1":-0.3268304411926346,
			"a0a2":0.3085952852870725,
			"a1a0":-0.13717739553221592,
			"a1a1":0.5789629680262867,
			"a1a2":-0.5366442923310205
		},
		"f2B2DstgB2Dst":{
			"a0a0":0.373931332080096,
			"a0a1":-0.13791723088400365,
			"a0a2":0.10338564838203704,
			"a1a0":-0.23165415498137126,
			"a1a1":0.3878656740458149,
			"a1a2":-0.28010553560483353
		},
		"f2B2Dstf1B2Dst":{
			"a0a1":2.8646230327198725e-2,
			"a0a2":-0.10198763777599458,
			"a1a1":0.450786070933094,
			"a1a2":-0.35765478272346496
		},
		"f2B2Dstf2B2Dst":{
			"a0a0":1.0,
			"a0a1":-0.44986797113108823,
			"a1a0":-0.44986797113108823,
			"a1a1":1.0
		},
		"f2B2DstfBs2Dsst":{
			"a0a0":0.1116049599478712,
			"a0a1":2.605364289162391e-3,
			"a0a2":-6.147725226918106e-4,
			"a1a0":2.8590688978462158e-2,
			"a1a1":6.670207435317407e-4,
			"a1a2":-1.5720486101494593e-4
		},
		"f2B2DstgBs2Dsst":{
			"a0a0":1.4008320543949012e-2,
			"a0a1":3.335631773150038e-3,
			"a0a2":6.10085235018947e-4,
			"a1a0":3.589243826075366e-3,
			"a1a1":8.532695354871297e-4,
			"a1a2":1.5519157053433473e-4
		},
		"f2B2Dstf1Bs2Dsst":{
			"a0a1":2.905666717755967e-3,
			"a0a2":-2.9017245907013594e-3,
			"a1a1":7.445015081481712e-4,
			"a1a2":-7.438065885928066e-4
		},
		"f2B2Dstf2Bs2Dsst":{
			"a0a0":2.520976827144821e-2,
			"a0a1":1.5874166062073557e-2,
			"a1a0":6.457873291112383e-3,
			"a1a1":4.066689413220252e-3
		},
		"f2B2DstVcb":{
			"a0":-0.46775057009444926,
			"a1":-0.1198276411002235
		},
		"fBs2DsstfplusB2D":{
			"a0a0":4.643038420963738e-2,
			"a0a1":4.99131543884389e-2,
			"a0a2":-1.2128104282277657e-2,
			"a1a0":1.0839043049954238e-3,
			"a1a1":1.1652365737804488e-3,
			"a1a2":-2.8315334926202053e-4,
			"a2a0":-2.5579623680787125e-4,
			"a2a1":-2.749932480804481e-4,
			"a2a2":6.690321290355522e-5
		},
		"fBs2Dsstf0B2D":{
			"a0a0":4.129787631370625e-2,
			"a0a1":4.05664585041119e-2,
			"a1a0":9.640891748457325e-4,
			"a1a1":9.470292399453188e-4,
			"a2a0":-2.27528146640564e-4,
			"a2a1":-2.2345777983052512e-4
		},
		"fBs2DsstfplusBs2Ds":{
			"a0a0":7.417688990068733e-2,
			"a0a1":0.12536849815675136,
			"a0a2":7.725159498339128e-2,
			"a1a0":-4.022624530995797e-3,
			"a1a1":-1.867764944332716e-2,
			"a1a2":-1.5941655288523846e-2,
			"a2a0":-3.7016817224970995e-3,
			"a2a1":1.7810987000076472e-3,
			"a2a2":2.005878059790076e-3
		},
		"fBs2Dsstf0Bs2Ds":{
			"a0a0":4.483985394131934e-2,
			"a0a1":0.12118813866642235,
			"a1a0":-2.7178482416808634e-3,
			"a1a1":-1.5692761899368395e-2,
			"a2a0":-2.09813336867896e-3,
			"a2a1":4.248018859970935e-4
		},
		"fBs2DsstfB2Dst":{
			"a0a0":0.17578018517707694,
			"a0a1":3.442307651356841e-2,
			"a0a2":-2.420244455561619e-2,
			"a1a0":4.103452669408987e-3,
			"a1a1":8.033885548824879e-4,
			"a1a2":-5.647588867154075e-4,
			"a2a0":-9.682309857125941e-4,
			"a2a1":-1.896543984560381e-4,
			"a2a2":1.3333907243495848e-4
		},
		"fBs2DsstgB2Dst":{
			"a0a0":6.084176290028321e-2,
			"a0a1":2.137248438367327e-2,
			"a0a2":-7.618081801583425e-3,
			"a1a0":1.420412672899443e-3,
			"a1a1":4.972527734363444e-4,
			"a1a2":-1.7591119721894192e-4,
			"a2a0":-3.352989369285014e-4,
			"a2a1":-1.1625063119627056e-4,
			"a2a2":4.028923235397884e-5
		},
		"fBs2Dsstf1B2Dst":{
			"a0a1":4.96658922708898e-2,
			"a0a2":-4.107187393893388e-2,
			"a1a1":1.1594580501013791e-3,
			"a1a2":-9.590388531705203e-4,
			"a2a1":-2.7376984225733494e-4,
			"a2a2":2.2658652821383048e-4
		},
		"fBs2Dsstf2B2Dst":{
			"a0a0":0.1116049599478712,
			"a0a1":2.8590688978462158e-2,
			"a1a0":2.605364289162391e-3,
			"a1a1":6.670207435317407e-4,
			"a2a0":-6.147725226918106e-4,
			"a2a1":-1.5720486101494593e-4
		},
		"fBs2DsstfBs2Dsst":{
			"a0a0":1.0,
			"a0a1":-8.258441912436616e-2,
			"a0a2":-8.064027734207618e-2,
			"a1a0":-8.258441912436616e-2,
			"a1a1":1.0,
			"a1a2":-0.3152828631484592,
			"a2a0":-8.064027734207618e-2,
			"a2a1":-0.3152828631484592,
			"a2a2":1.0
		},
		"fBs2DsstgBs2Dsst":{
			"a0a0":2.2289999039616773e-2,
			"a0a1":1.4889581139311277e-2,
			"a0a2":1.828242803749602e-2,
			"a1a0":-4.562679340713464e-2,
			"a1a1":1.898991950605812e-2,
			"a1a2":1.853583785493513e-2,
			"a2a0":-4.370219254829974e-2,
			"a2a1":-5.300755999577724e-2,
			"a2a2":-3.988711181677539e-2
		},
		"fBs2Dsstf1Bs2Dsst":{
			"a0a1":-7.000820692880552e-2,
			"a0a2":1.1429975504023658e-2,
			"a1a1":-0.2617466072628852,
			"a1a2":0.5375421194553758,
			"a2a1":0.650431379048701,
			"a2a2":-0.771167159296941
		},
		"fBs2Dsstf2Bs2Dsst":{
			"a0a0":0.17713021149946676,
			"a0a1":0.12872154537569688,
			"a1a0":-9.512745156369679e-2,
			"a1a1":0.22347973697301202,
			"a2a0":0.30323658123095293,
			"a2a1":-0.30558187398218944
		},
		"fBs2DsstVcb":{
			"a0":-0.23859921305718754,
			"a1":-5.569718705862312e-3,
			"a2":1.3141718314409504e-3
		},
		"gBs2DsstfplusB2D":{
			"a0a0":5.827825161532037e-3,
			"a0a1":6.264915072464241e-3,
			"a0a2":-1.5223509998572061e-3,
			"a1a0":1.3876631000198834e-3,
			"a1a1":1.4918638003097652e-3,
			"a1a2":-3.623756535730518e-4,
			"a2a0":2.537786227381205e-4,
			"a2a1":2.7291804774148056e-4,
			"a2a2":-6.619102396783832e-5
		},
		"gBs2Dsstf0B2D":{
			"a0a0":5.1836132235980005e-3,
			"a0a1":5.091707275534741e-3,
			"a1a0":1.2342557761163173e-3,
			"a1a1":1.2125736078515352e-3,
			"a2a0":2.257128721863452e-4,
			"a2a1":2.21886183581505e-4
		},
		"gBs2DsstfplusBs2Ds":{
			"a0a0":3.2198245750632787e-3,
			"a0a1":1.350866460379469e-2,
			"a0a2":8.310038021868565e-3,
			"a1a0":3.3212187745827624e-3,
			"a1a1":9.696913965302766e-3,
			"a1a2":7.0081873874253955e-3,
			"a2a0":2.6305370494799705e-3,
			"a2a1":6.671643103548397e-3,
			"a2a2":4.916915061946872e-3
		},
		"gBs2Dsstf0Bs2Ds":{
			"a0a0":2.0624739979506687e-3,
			"a0a1":1.1889977702946036e-2,
			"a1a0":2.093343738665614e-3,
			"a1a1":8.632297293535299e-3,
			"a2a0":1.643130420246233e-3,
			"a2a1":6.010164944171708e-3
		},
		"gBs2DsstfB2Dst":{
			"a0a0":2.206343614315063e-2,
			"a0a1":4.321225665511577e-3,
			"a0a2":-3.0384213094302843e-3,
			"a1a0":5.253600869206036e-3,
			"a1a1":1.027776135539093e-3,
			"a1a2":-7.221835425335359e-4,
			"a2a0":9.608437021074808e-4,
			"a2a1":1.8725266008059197e-4,
			"a2a2":-1.3128038000739448e-4
		},
		"gBs2DsstgB2Dst":{
			"a0a0":7.63667014013383e-3,
			"a0a1":2.6847196658181397e-3,
			"a0a2":-9.586708863114795e-4,
			"a1a0":1.8184656015190657e-3,
			"a1a1":6.345353167707449e-4,
			"a1a2":-2.227331008227346e-4,
			"a2a0":3.326165150747899e-4,
			"a2a1":1.1304847621733153e-4,
			"a2a2":-3.7213010171310894e-5
		},
		"gBs2Dsstf1B2Dst":{
			"a0a1":6.234116041024242e-3,
			"a0a2":-5.1551364780950786e-3,
			"a1a1":1.4840535095952943e-3,
			"a1a2":-1.2277671573743276e-3,
			"a2a1":2.711723703433499e-4,
			"a2a2":-2.246961888363457e-4
		},
		"gBs2Dsstf2B2Dst":{
			"a0a0":1.4008320543949012e-2,
			"a0a1":3.589243826075366e-3,
			"a1a0":3.335631773150038e-3,
			"a1a1":8.532695354871297e-4,
			"a2a0":6.10085235018947e-4,
			"a2a1":1.5519157053433473e-4
		},
		"gBs2DsstfBs2Dsst":{
			"a0a0":2.2289999039616773e-2,
			"a0a1":-4.562679340713464e-2,
			"a0a2":-4.370219254829974e-2,
			"a1a0":1.4889581139311277e-2,
			"a1a1":1.898991950605812e-2,
			"a1a2":-5.300755999577724e-2,
			"a2a0":1.828242803749602e-2,
			"a2a1":1.853583785493513e-2,
			"a2a2":-3.988711181677539e-2
		},
		"gBs2DsstgBs2Dsst":{
			"a0a0":1.0,
			"a0a1":-0.5169581664843953,
			"a0a2":-0.5599606932078185,
			"a1a0":-0.5169581664843953,
			"a1a1":0.9999999999999998,
			"a1a2":0.8982601687710409,
			"a2a0":-0.5599606932078185,
			"a2a1":0.8982601687710409,
			"a2a2":0.9999999999999998
		},
		"gBs2Dsstf1Bs2Dsst":{
			"a0a1":7.86507024830504e-3,
			"a0a2":4.8612041086177955e-2,
			"a1a1":-5.905535618901412e-2,
			"a1a2":4.703197378188016e-2,
			"a2a1":-6.017319771530512e-2,
			"a2a2":3.0217982515270983e-2
		},
		"gBs2Dsstf2Bs2Dsst":{
			"a0a0":4.4974131069168465e-3,
			"a0a1":4.800039951466237e-2,
			"a1a0":-3.9997939907508606e-2,
			"a1a1":2.4462247162584317e-2,
			"a2a0":-3.5477815193943746e-2,
			"a2a1":7.462232312209206e-3
		},
		"gBs2DsstVcb":{
			"a0":-2.9948687422269072e-2,
			"a1":-7.13034990744139e-3,
			"a2":-1.3035586635292654e-3
		},
		"f1Bs2DsstfplusB2D":{
			"a1a0":1.2087813226681178e-3,
			"a1a1":1.2994414134764659e-3,
			"a1a2":-3.1566969120125647e-4,
			"a2a0":-1.207153112143102e-3,
			"a2a1":-1.297677501773075e-3,
			"a2a2":3.152444323182325e-4
		},
		"f1Bs2Dsstf0B2D":{
			"a1a0":1.075154671369951e-3,
			"a1a1":1.0561419253293882e-3,
			"a2a0":-1.07370542378716e-3,
			"a2a1":-1.0547069489971427e-3
		},
		"f1Bs2DsstfplusBs2Ds":{
			"a1a0":-3.950031317877718e-3,
			"a1a1":-6.022750128572755e-2,
			"a1a2":-4.997461539162033e-2,
			"a2a0":-6.228313277896488e-4,
			"a2a1":-2.5169296978924536e-2,
			"a2a2":-2.0477857758517938e-2
		},
		"f1Bs2Dsstf0Bs2Ds":{
			"a1a0":-3.4936710767127723e-3,
			"a1a1":-4.85967565941398e-2,
			"a2a0":-8.532076564101721e-4,
			"a2a1":-2.0115350689734225e-2
		},
		"f1Bs2DsstfB2Dst":{
			"a1a0":4.576480111026864e-3,
			"a1a1":8.960952039399844e-4,
			"a1a2":-6.300053055692384e-4,
			"a2a0":-4.570331238754107e-3,
			"a2a1":-8.950784861675796e-4,
			"a2a2":6.293702221869642e-4
		},
		"f1Bs2DsstgB2Dst":{
			"a1a0":1.583910629310183e-3,
			"a1a1":5.57477756815537e-4,
			"a1a2":-1.995280686528409e-4,
			"a2a0":-1.581717717511539e-3,
			"a2a1":-5.577588227444962e-4,
			"a2a2":2.0044138632845795e-4
		},
		"f1Bs2Dsstf1B2Dst":{
			"a1a1":1.2928775420498573e-3,
			"a1a2":-1.0690327580196966e-3,
			"a2a1":-1.2911602308745735e-3,
			"a2a2":1.067484228671982e-3
		},
		"f1Bs2Dsstf2B2Dst":{
			"a1a0":2.905666717755967e-3,
			"a1a1":7.445015081481712e-4,
			"a2a0":-2.9017245907013594e-3,
			"a2a1":-7.438065885928066e-4
		},
		"f1Bs2DsstfBs2Dsst":{
			"a1a0":-7.000820692880552e-2,
			"a1a1":-0.2617466072628852,
			"a1a2":0.650431379048701,
			"a2a0":1.1429975504023658e-2,
			"a2a1":0.5375421194553758,
			"a2a2":-0.771167159296941
		},
		"f1Bs2DsstgBs2Dsst":{
			"a1a0":7.86507024830504e-3,
			"a1a1":-5.905535618901412e-2,
			"a1a2":-6.017319771530512e-2,
			"a2a0":4.8612041086177955e-2,
			"a2a1":4.703197378188016e-2,
			"a2a2":3.0217982515270983e-2
		},
		"f1Bs2Dsstf1Bs2Dsst":{
			"a1a1":0.9999999999999998,
			"a1a2":-0.6978354019082936,
			"a2a1":-0.6978354019082936,
			"a2a2":1.0
		},
		"f1Bs2Dsstf2Bs2Dsst":{
			"a1a0":0.4439381982096847,
			"a1a1":-4.9618770265902515e-2,
			"a2a0":-0.28369970747123646,
			"a2a1":0.38307298145281327
		},
		"f1Bs2DsstVcb":{
			"a1":-6.2120116203991105e-3,
			"a2":6.203814983671123e-3
		},
		"f2Bs2DsstfplusB2D":{
			"a0a0":1.048780435606737e-2,
			"a0a1":1.1274508445171324e-2,
			"a0a2":-2.7394634940866736e-3,
			"a1a0":6.604095000512946e-3,
			"a1a1":7.099472439691669e-3,
			"a1a2":-1.725105279130791e-3
		},
		"f2Bs2Dsstf0B2D":{
			"a0a0":9.328458281342492e-3,
			"a0a1":9.163281088048992e-3,
			"a1a0":5.874067955199071e-3,
			"a1a1":5.770010749742847e-3
		},
		"f2Bs2DsstfplusBs2Ds":{
			"a0a0":1.3743088448195195e-2,
			"a0a1":-5.032439353676502e-3,
			"a0a2":-9.886392580888933e-3,
			"a1a0":8.99205948991781e-3,
			"a1a1":-2.5601225785241082e-2,
			"a1a2":-2.4947463598582714e-2
		},
		"f2Bs2Dsstf0Bs2Ds":{
			"a0a0":7.7241527624194286e-3,
			"a0a1":2.1296845907108883e-4,
			"a1a0":4.609396196768782e-3,
			"a1a1":-1.7506966805375234e-2
		},
		"f2Bs2DsstfB2Dst":{
			"a0a0":3.970579138966555e-2,
			"a0a1":7.775125728464384e-3,
			"a0a2":-5.466404269540016e-3,
			"a1a0":2.5002229262256582e-2,
			"a1a1":4.896490104607109e-3,
			"a1a2":-3.442785257626909e-3
		},
		"f2Bs2DsstgB2Dst":{
			"a0a0":1.3743093466603728e-2,
			"a0a1":4.827345183699246e-3,
			"a0a2":-1.7204023707126524e-3,
			"a1a0":8.653940626615087e-3,
			"a1a1":3.0396753897079395e-3,
			"a1a2":-1.0832737567544875e-3
		},
		"f2Bs2Dsstf1B2Dst":{
			"a0a1":1.1218486284729979e-2,
			"a0a2":-9.277342234009917e-3,
			"a1a1":7.064418046802629e-3,
			"a1a2":-5.842024834592195e-3
		},
		"f2Bs2Dsstf2B2Dst":{
			"a0a0":2.520976827144821e-2,
			"a0a1":6.457873291112383e-3,
			"a1a0":1.5874166062073557e-2,
			"a1a1":4.066689413220252e-3
		},
		"f2Bs2DsstfBs2Dsst":{
			"a0a0":0.17713021149946676,
			"a0a1":-9.512745156369679e-2,
			"a0a2":0.30323658123095293,
			"a1a0":0.12872154537569688,
			"a1a1":0.22347973697301202,
			"a1a2":-0.30558187398218944
		},
		"f2Bs2DsstgBs2Dsst":{
			"a0a0":4.4974131069168465e-3,
			"a0a1":-3.9997939907508606e-2,
			"a0a2":-3.5477815193943746e-2,
			"a1a0":4.800039951466237e-2,
			"a1a1":2.4462247162584317e-2,
			"a1a2":7.462232312209206e-3
		},
		"f2Bs2Dsstf1Bs2Dsst":{
			"a0a1":0.4439381982096847,
			"a0a2":-0.28369970747123646,
			"a1a1":-4.9618770265902515e-2,
			"a1a2":0.38307298145281327
		},
		"f2Bs2Dsstf2Bs2Dsst":{
			"a0a0":1.0000000000000002,
			"a0a1":-0.7105183828378819,
			"a1a0":-0.7105183828378819,
			"a1a1":0.9999999999999999
		},
		"f2Bs2DsstVcb":{
			"a0":-5.3895351737809995e-2,
			"a1":-3.393743189033901e-2
		},
		"VcbfplusB2D":{
			"a0":-0.19459568131805322,
			"a1":-0.2091924096538875,
			"a2":5.0830444800926744e-2
		},
		"Vcbf0B2D":{
			"a0":-0.17308468149336761,
			"a1":-0.1700192119007722
		},
		"VcbfplusBs2Ds":{
			"a0":-4.273538197729622e-2,
			"a1":-7.895949325805383e-2,
			"a2":-2.491503668762521e-2
		},
		"Vcbf0Bs2Ds":{
			"a0":-2.5316397658805792e-2,
			"a1":-7.877136863448647e-2
		},
		"VcbfB2Dst":{
			"a0":-0.7367172018930279,
			"a1":-0.14427189218776829,
			"a2":0.10143595689234025
		},
		"VcbgB2Dst":{
			"a0":-0.25499557340088835,
			"a1":-8.957585965695479e-2,
			"a2":3.192956540246201e-2
		},
		"Vcbf1B2Dst":{
			"a1":-0.20815622957636498,
			"a2":0.1721374409531456
		},
		"Vcbf2B2Dst":{
			"a0":-0.46775057009444926,
			"a1":-0.1198276411002235
		},
		"VcbfBs2Dsst":{
			"a0":-0.23859921305718754,
			"a1":-5.569718705862312e-3,
			"a2":1.3141718314409504e-3
		},
		"VcbgBs2Dsst":{
			"a0":-2.9948687422269072e-2,
			"a1":-7.13034990744139e-3,
			"a2":-1.3035586635292654e-3
		},
		"Vcbf1Bs2Dsst":{
			"a1":-6.2120116203991105e-3,
			"a2":6.203814983671123e-3
		},
		"Vcbf2Bs2Dsst":{
			"a0":-5.3895351737809995e-2,
			"a1":-3.393743189033901e-2
		},
		"VcbVcb":{
			"aa":0.9999999999999999
		}
	}
}
